The Large High Altitude Air Shower Observatory (LHAASO) Science Book (2021 Edition)

Since the science white paper of the Large High Altitude Air Shower Observatory (LHAASO) published on arXiv in 2019 [e-Print: 1905.02773 (astro-ph.HE)], LHAASO has completed the transition from a project to an operational gamma-ray astronomical observatory LHAASO is a new generation multi-component facility located in Daocheng, Sichuan province of China, at an altitude of 4410 meters. It aims at measuring with unprecedented sensitivity the spectrum, composition, and anisotropy of cosmic rays in the energy range between 10$^{12}$ and 10$^{18}$~eV, and acting simultaneously as a wide aperture (one stereoradiant) continuously operating gamma-ray telescope in the energy range between 10$^{11}$ and $10^{15}$~eV with the designed sensitivity of 1.3\% of the Crab Unit (CU) above 100 TeV. LHAASO's capability of measuring simultaneously different shower components (electrons, muons, and Cherenkov/fluorescence light), will allow it to investigate the origin, acceleration, and propagation of CR through measurement of the energy spectrum, elemental composition, and anisotropy with unprecedented resolution. The remarkable sensitivity of LHAASO will play a key role in CR physics and gamma-ray astronomy for a general and comprehensive exploration of the high energy universe and will allow important studies of fundamental physics (such as indirect dark matter search, Lorentz invariance violation, quantum gravity) and solar and heliospheric physics. The LHAASO Collaboration organized an editorial working group and finished all editorial work of this science book, to summarize the instrumental features and outline the prospects of scientific researches with the LHAASO experiment.

==> Authorlist.txt <==
X. Bai	(1 and 2), B. Y. Bi (1), X. J. Bi (1), Z. Cao (1), S. Z. Chen (1), Y. Chen (3), A. Chiavassa (4), X. H. Cui (5), Z. G. Dai (6), D. della Volpe (7), T.  Di Girolamo (8 and 9), Giuseppe Di Sciascio (10), Y. Z. Fan  11), J. Giacalone (12), Y. Q. Guo (1), H. H. He (1), T. L. He (5), M. Heller (7), D.Huang (13), Y. F.Huang (6), H. Jia (13), L.T. Ksenofontov (14), D. Leahy (15), F.  Li  (11), Z. Li (16 and 17), E. W. Liang (18), P. Lipari (19), R. Y. Liu (3), Y. Liu (20), S. Liu (11), X. Ma (1), O. Martineau-Huynh (21), D. Martraire (1), T. Montaruli (7), D. Ruffolo (22), Y. V. Stenkin (23 and 24), H. Q. Su (5), T. Tam (25), Q. W. Tang (26), W. W. Tian (5), P. Vallania (27 and 28), S. Vernetto (29), C. Vigorito (28 and 30), J. .C. Wang (31), L. Z. Wang (5), X. Wang (32), X. Y. Wang (3 and 6), X. J. Wang (13), Z. X. Wang (33), D. M. Wei (11), J. J. Wei (11), D. Wu (5), H. R. Wu (1), X. F. Wu (11), D. H. Yan (31), A. Y. Yang (5), R. Z. Yang (34), Z. G. Yao (1), L. Q. Yin (1), Q. Yuan (11), B. Zhang (35 and 36 and 17), B. Zhang (5), L. Zhang (37), M. F. Zhang (5), S. S. Zhang (1), X. Zhang (3), Y. Zhao (1 and 38), X. X. Zhou (13), F. R. Zhu (38), H. Zhu (5),

( (1)		 Key Laboratory of Particle Astrophysics, Institute of High Energy Physics, CAS, P.O. Box 918, 100049 Beijing, China , (7)		 D\'epartement de Physique Nucl\'eaire et Corpusculaire, Universit\'e de Gen\`eve , 24 Quai Ernest-Ansermet , 1211 Gen\`eve, Switzerland  , (2)		 Physics Department, South Dakota School of Mines and Technology, Rapid City, SD 57701, USA , (29)		 Istituto Nazionale di Astrofisica, OATO, Torino, Italy , (4)		 Dipartimento di Fisica, Universit\`a degli Studi di Torino, Via Pietro Giuria 1, Torino, 10125, Italy , (5)		 National Astronomical Observatories, CAS, Beijing, 100012, China , (6)		 School of Astronomy and Space Sciences, Nanjing University, Nanjing 210093, China , (11)		 Purple Mountain Observatory, CAS, Nanjing 210008, China , (12)		 Lunar and Planetary Laboratory, University of Arizona, Tucson AZ 85721, USA , (8)		 Dipartimento di Fisica dell'Universit\`a di Napoli "Federico II", Complesso Universitario di Monte Sant'Angelo, via Cinthia, I-80126 Napoli, Italy , (9)		 Istituto Nazionale di Fisica Nucleare, Sezione di Napoli, Complesso Universitario di Monte Sant'Angelo, via Cinthia, I-80126 Napoli, Italy , (13)		 School of Physical Science and Technology, Southwest Jiaotong University, Chengdu 610031,China , (21)		 Laboratoire de Physique Nucl\'eaire et des Hautes Energies, CNRS-IN2P3, Universit\'es (21) VI et VII, (21), France , (14)		 Yu.G.~Shafer Institute of Cosmophysical Research and Aeronomy SB RAS, 31 Lenin Ave., 677980 Yakutsk, Russia , (15)		 Department of Physics \& Astronomy, University of Calgary, Calgary, Alberta T2N 1N4, Canada , (18)		 Department of Physics, Guangxi University, Nanning 530004, China , (19)		 Istituto Nazionale di Fisica Nucleare, Sezione Roma1, Roma, Italy , (3)		 Department of Astronomy, Nanjing University, Nanjing 210093, China , (20)		 The School of Physics, Shandong University, Jinan 250100, China , (22)		 Department of Physics, Faculty of Science, Mahidol University, Bangkok 10400, Thailand , (10)		 INFN, Sez. Roma Tor Vergata, Via della Ricerca Scientifica 1, I-00133 Roma, Italy , (23)		 National Research Nuclear University MEPhI (Moscow Engineering Physics Institute), 115409 Moscow, Russia , (24)		 Institute for Nuclear Research, Russian Academy of Sciences, 117312 Moscow, Russia , (25)		 Institute of Astronomy and Space Science, Sun Yat-Sen University, Guangzhou 510275, China , (26)		 School of Science, Nanchang University, Nanchang 330031, China , (27)		 Osservatorio Astrofisico di Torino dell'Istituto Nazionale di Astrofisica, via P. Giuria 1, I-10125 Torino, Italy  , (28)		 Istituto Nazionale di Fisica Nucleare, Sezione di Torino, via P. Giuria 1, I-10125 Torino, Italy  0 , (30)		 Dipartimento di Fisica dell'Universit\`a di Torino, via P. Giuria 1, I-10125 Torino, Italy , (32)		 Xinjiang Astronomical Observatory, CAS, Urumqi 830011, China , (35)		 Department of Physics and Astronomy, University of Nevada, Las Vegas, NV 89154, USA    , (36)		 Department of Astronomy, School of Physics, Peking University, Beijing 100871, China  , (17)		 Kavli Institute of Astronomy and Astrophysics, Peking University, Beijing 100871  2 , (38)		 Southwest Jiaotong University, 610031 Chengdu, Sichuan, China , (33)		  Key Laboratory for Research in Galaxies and Cosmology, Shanghai Astronomical Observatory, Chinese Academy of Sciences, 80 Nandan Road, Shanghai 200030, China , (34)		  Max-Planck-Institut f\"ur Kernphysik, P.O. Box 103980, 69029 Heidelberg, Germany , (31)		 Key Laboratory for the Structure and Evolution of Celestial Objects, Yunnan Observatory, Chinese Academy of Sciences, Kunming 650011, China , (37)		 Key Laboratory of Astroparticle Physics of Yunnan Province, Department of Astronomy, Yunnan University, Kunming 650091, China , (16)		 Department of Astronomy, School of Physics, Peking University, Beijing 100871, China )

